Verification of Patterns

The software patterns provide building blocks to the design and implementation of a software system, and try to make the software engineering to progress from experience to science. The software patterns were made famous because of the introduction as the design patterns. After that, patterns have been researched and developed widely and rapidly. The series of books of pattern-oriented software architecture should be marked in the development of software patterns. As mentioned in these books, formalization of patterns and an intermediate pattern language are needed and should be developed in the future of patterns. So, in this book, we formalize software patterns according to the categories of the series of books of pattern-oriented software architecture, and verify the correctness of patterns based on truly concurrent process algebra. In one aspect, patterns are formalized and verified; in the other aspect, truly concurrent process algebra can play a role of an intermediate pattern language for its rigorous theory.

==> ____.txt <==
1 Introduction 1
2 Truly Concurrent Process Algebra 2
2.1 Basic Algebra for True Concurrency . . . . . . . . . . . . . . . . . . . . . . . . . . . 2
2.2 Algebra for Parallelism in True Concurrency . . . . . . . . . . . . . . . . . . . . . . 4
2.3 Recursion . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 5
2.4 Abstraction . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 9
2.5 Placeholder . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 12
2.6 State and Race Condition . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 14
2.7 Asynchronous Communication . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 20
2.8 Applications . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 20
3 Verification of Architectural Patterns 27
3.1 From Mud to Structure . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 27
3.1.1 Verification of the Layers Pattern . . . . . . . . . . . . . . . . . . . . . . . . 27
3.1.2 Verification of the Pipes and Filters Pattern . . . . . . . . . . . . . . . . . . 40
3.1.3 Verification of the Blackboard Pattern . . . . . . . . . . . . . . . . . . . . . . 44
3.2 Distributed Systems . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 47
3.2.1 Verification of the Broker Pattern . . . . . . . . . . . . . . . . . . . . . . . . 47
3.3 Interactive Systems . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 53
3.3.1 Verification of the MVC Pattern . . . . . . . . . . . . . . . . . . . . . . . . . 53
3.3.2 Verification of the PAC Pattern . . . . . . . . . . . . . . . . . . . . . . . . . . 56
3.4 Adaptable Systems . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 59
3.4.1 Verification of the Microkernel Pattern . . . . . . . . . . . . . . . . . . . . . 59
3.4.2 Verification of the Re
ection Pattern . . . . . . . . . . . . . . . . . . . . . . 63
4 Verification of Design Patterns 68
4.1 Structural Decomposition . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 68
4.1.1 Verification the Whole-Part Pattern . . . . . . . . . . . . . . . . . . . . . . . 68
4.2 Organization of Work . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 70
4.2.1 Verification of the Master-Slave Pattern . . . . . . . . . . . . . . . . . . . . . 70
4.3 Access Control . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 72
4.3.1 Verification of the Proxy Pattern . . . . . . . . . . . . . . . . . . . . . . . . . 72
4.4 Management . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 75
4.4.1 Verification of the Command Processor Pattern . . . . . . . . . . . . . . . . 75
4.4.2 Verification of the View Handler Pattern . . . . . . . . . . . . . . . . . . . . 79
4.5 Communication . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 82
4.5.1 Verification of the Forwarder-Receiver Pattern . . . . . . . . . . . . . . . . . 82
4.5.2 Verification of the Client-Dispatcher-Server Pattern . . . . . . . . . . . . . . 85
4.5.3 Verification of the Publisher-Subscriber Pattern . . . . . . . . . . . . . . . . 87
5 Verification of Idioms 90
5.1 Verification of the Singleton Pattern . . . . . . . . . . . . . . . . . . . . . . . . . . . 90
5.2 Verification of the Counted Pointer Pattern . . . . . . . . . . . . . . . . . . . . . . . 91
6 Verification of Patterns for Concurrent and Networked Objects 95
6.1 Service Access and Configuration Patterns . . . . . . . . . . . . . . . . . . . . . . . 95
6.1.1 Verification of the Wrapper Facade Pattern . . . . . . . . . . . . . . . . . . 95
6.1.2 Verification of the Component Configurator Pattern . . . . . . . . . . . . . 97
6.1.3 Verification of the Interceptor Pattern . . . . . . . . . . . . . . . . . . . . . . 100
6.1.4 Verification of the Extension Interface Pattern . . . . . . . . . . . . . . . . . 103
6.2 Event Handling Patterns . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 106
6.2.1 Verification of the Reactor Pattern . . . . . . . . . . . . . . . . . . . . . . . . 106
6.2.2 Verification of the Proactor Pattern . . . . . . . . . . . . . . . . . . . . . . . 109
6.2.3 Verification of the Asynchronous Completion Token Pattern . . . . . . . . 112
6.2.4 Verification of the Acceptor-Connector Pattern . . . . . . . . . . . . . . . . 116
6.3 Synchronization Patterns . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 120
6.3.1 Verification of the Scoped Locking Pattern . . . . . . . . . . . . . . . . . . . 120
6.3.2 Verification of the Strategized Locking Pattern . . . . . . . . . . . . . . . . 122
6.3.3 Verification of the Double-Checked Locking Optimization Pattern . . . . . 125
6.4 Concurrency Patterns . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 127
6.4.1 Verification of the Active Object Pattern . . . . . . . . . . . . . . . . . . . . 127
6.4.2 Verification of the Monitor Object Pattern . . . . . . . . . . . . . . . . . . . 131
6.4.3 Verification of the Half-Sync/Half-Async Pattern . . . . . . . . . . . . . . . 133
6.4.4 Verification of the Leader/Followers Pattern . . . . . . . . . . . . . . . . . . 135
6.4.5 Verification of the Thread-Specific Storage Pattern . . . . . . . . . . . . . . 138
7 Verification of Patterns for Resource Management 143
7.1 Resource Acquisition . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 143
7.1.1 Verification of the Lookup Pattern . . . . . . . . . . . . . . . . . . . . . . . . 143
7.1.2 Verification of the Lazy Acquisition Pattern . . . . . . . . . . . . . . . . . . 146
7.1.3 Verification of the Eager Acquisition Pattern . . . . . . . . . . . . . . . . . . 150
7.1.4 Verification of the Partial Acquisition Pattern . . . . . . . . . . . . . . . . . 153
7.2 Resource Lifecycle . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 156
7.2.1 Verification of the Caching Pattern . . . . . . . . . . . . . . . . . . . . . . . . 156
7.2.2 Verification of the Pooling Pattern . . . . . . . . . . . . . . . . . . . . . . . . 159
7.2.3 Verification of the Coordinator Pattern . . . . . . . . . . . . . . . . . . . . . 163
7.2.4 Verification of the Resource Lifecycle Manager Pattern . . . . . . . . . . . . 165
7.3 Resource Release . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 168
7.3.1 Verification of the Leasing Pattern . . . . . . . . . . . . . . . . . . . . . . . . 168
7.3.2 Verification of the Evictor Pattern . . . . . . . . . . . . . . . . . . . . . . . . 172
8 Composition of Patterns 176
8.1 Composition of the Layers Pattern . . . . . . . . . . . . . . . . . . . . . . . . . . . . 176
8.2 Composition of the PAC Patterns . . . . . . . . . . . . . . . . . . . . . . . . . . . . . 178
8.3 Composition of Resource Management Patterns . . . . . . . . . . . . . . . . . . . . 181
